G3DST: Generalizing 3D Style Transfer with Neural Radiance Fields across Scenes and Styles

Neural Radiance Fields (NeRF) have emerged as a powerful tool for creating highly detailed and photorealistic scenes. Existing methods for NeRF-based 3D style transfer need extensive per-scene optimization for single or multiple styles, limiting the applicability and efficiency of 3D style transfer. In this work, we overcome the limitations of existing methods by rendering stylized novel views from a NeRF without the need for per-scene or per-style optimization. To this end, we take advantage of a generalizable NeRF model to facilitate style transfer in 3D, thereby enabling the use of a single learned model across various scenes. By incorporating a hypernetwork into a generalizable NeRF, our approach enables on-the-fly generation of stylized novel views. Moreover, we introduce a novel flow-based multi-view consistency loss to preserve consistency across multiple views. We evaluate our method across various scenes and artistic styles and show its performance in generating high-quality and multi-view consistent stylized images without the need for a scene-specific implicit model. Our findings demonstrate that this approach not only achieves a good visual quality comparable to that of per-scene methods but also significantly enhances efficiency and applicability, marking a notable advancement in the field of 3D style transfer.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt                  this file

  llncs.cls                   the LaTeX2e document class

  main-paperID.tex/pdf        a sample submission for GCPR 2023
  summary_of_changes.tex/pdf  a sample summary of changes for a GCPR 2023 Fast Review Track submission
  fig1.eps                    a figure used in the sample paper

  llncsdoc.pdf                the documentation of the class (PDF version)

  splncs04.bst                current LNCS BibTeX style with alphabetic sorting

  egbib.bib                   a sample bibliography file for a GCPR 2023 submision

